Graph-Instructed Neural Networks for Sparse Grid-Based Discontinuity Detectors

In this paper, we present a novel approach for detecting the discontinuity interfaces of a discontinuous function. This approach leverages Graph-Instructed Neural Networks (GINNs) and sparse grids to address discontinuity detection also in domains of dimension larger than 3. GINNs, trained to identify troubled points on sparse grids, exploit graph structures built on the grids to achieve efficient and accurate discontinuity detection performances. We also introduce a recursive algorithm for general sparse grid-based detectors, characterized by convergence properties and easy applicability. Numerical experiments on functions with dimensions n = 2 and n = 4 demonstrate the efficiency and robust generalization properties of GINNs in detecting discontinuity interfaces. Notably, the trained GINNs offer portability and versatility, allowing integration into various algorithms and sharing among users.

==> Figures/ginnfilteraction/ginnfilter_edges_v2.csv <==
u,v,label,lw,color ,opacity,bend,Direct
X1, X2, , 1, black, 0.8, 0, false
X1, X4, , 1, black, 0.8, 0, false
X4, X2, , 1, black, 0.8, 0, false
X3, X2, , 1, black, 0.8, 0, false
X3, X4, , 1, black, 0.8, 0, false
X1, W1, , 1, orange, 0.4, 0, false
X2, W2, , 1, orange, 0.4, 0, false
X3, W3, , 1, orange, 0.4, 0, false
X4, W4, , 1, orange, 0.4, 0, false
W1, W2, , 0.5, gray, 0.8, 0, false
W1, W4, , 0.5, gray, 0.8, 0, false
W4, W2, , 0.5, gray, 0.8, 0, false
W3, W2, , 0.5, gray, 0.8, 0, false
W3, W4, , 0.5, gray, 0.8, 0, false
W1, Sum1, \rotatebox{270}{$x_1w_1$}, 1, gray, 0.8, 0, true
W2, Sum1, \rotatebox{270}{$x_2w_2$}, 1, gray, 0.8, 0, true
W4, Sum1, \rotatebox{270}{$x_4w_4$}, 1, gray, 0.8, 0, true
Sum1, Xp1, , 1, gray, 0.8, 0, true
Xp1, Xp2, , 1, black, 0.8, 0, false
Xp1, Xp4, , 1, black, 0.8, 0, false
Xp4, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp4, , 1, black, 0.8, 0, false

==> Figures/ginnfilteraction/ginnfilter_verts_v2.csv <==
id, x, y ,size, color,opacity,label,layer
X1, 0, 0, .8, , 1., \rotatebox{270}{$x_1$}, 0
X2, 0, 1.5, .8, , .25, \rotatebox{270}{$x_2$}, 0
X3, 1.5, 0, .8, , .25, \rotatebox{270}{$x_3$}, 0
X4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x_4$}, 0
W1, 0, 0, .8, gray, .25, \rotatebox{270}{$w_1$}, 0.9
W2, 0, 1.5, .8, gray, .25, \rotatebox{270}{$w_2$}, 0.9
W3, 1.5, 0, .8, gray, .25, \rotatebox{270}{$w_3$}, 0.9
W4, 1.5, 1.5, .8, gray, .25, \rotatebox{270}{$w_4$}, 0.9
Sum1, 0, 0, .8, white, .25, \rotatebox{270}{$\sum$}, 3
Xp1, 0, 0, .8, , 1., \rotatebox{270}{$x'_1$}, 3.5
Xp2, 0, 1.5, .8, , .25, \rotatebox{270}{$x'_2$}, 3.5
Xp3, 1.5, 0, .8, , .25, \rotatebox{270}{$x'_3$}, 3.5
Xp4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x'_4$}, 3.5
